Capstone: A Capability-based Foundation for Trustless Secure Memory Access (Extended Version)

Capability-based memory isolation is a promising new architectural primitive. Software can access low-level memory only via capability handles rather than raw pointers, which provides a natural interface to enforce security restrictions. Existing architectural capability designs such as CHERI provide spatial safety, but fail to extend to other memory models that security-sensitive software designs may desire. In this paper, we propose Capstone, a more expressive architectural capability design that supports multiple existing memory isolation models in a trustless setup, i.e., without relying on trusted software components. We show how Capstone is well-suited for environments where privilege boundaries are fluid (dynamically extensible), memory sharing/delegation are desired both temporally and spatially, and where such needs are to be balanced with availability concerns. Capstone can also be implemented efficiently. We present an implementation sketch and through evaluation show that its overhead is below 50% in common use cases. We also prototype a functional emulator for Capstone and use it to demonstrate the runnable implementations of six real-world memory models without trusted software components: three types of enclave-based TEEs, a thread scheduler, a memory allocator, and Rust-style memory safety -- all within the interface of Capstone.

==> results/raw.txt <==
======= 600.perlbench_s/0 =======
capstone/riscv.nommu = 4.892625/3.631960
1.347103216995782
Allocate: 22402
RcUpdate: 259932183
Query: 96213853
Revoke: 18754
Misses/Hits: 555427/615721998
======= 602.gcc_s/0 =======
capstone/riscv.nommu = 5.255788/4.005351
1.3121916156661426
Allocate: 139829
RcUpdate: 258869083
Query: 98004533
Revoke: 139020
Misses/Hits: 295175/616668184
======= 605.mcf_s/0 =======
capstone/riscv.nommu = 5.466828/5.466828
1.0
Allocate: 0
RcUpdate: 0
Query: 0
Revoke: 0
Misses/Hits: 0/0
======= 620.omnetpp_s/0 =======
capstone/riscv.nommu = 7.946820/5.267337
1.5086978486472384
Allocate: 430165
RcUpdate: 368670213
Query: 172949008
Revoke: 379251
Misses/Hits: 12058732/902225434
======= 623.xalancbmk_s/0 =======
capstone/riscv.nommu = 9.017319/6.202273
1.4538732816178843
Allocate: 112500
RcUpdate: 297073283
Query: 273464398
Revoke: 80999
Misses/Hits: 16891678/851610538
======= 625.x264_s/0 =======
capstone/riscv.nommu = 4.433750/3.678976
1.2051587180780738
Allocate: 38
RcUpdate: 101015339
Query: 175363916
Revoke: 0
Misses/Hits: 95/377394651
======= 631.deepsjeng_s/0 =======
capstone/riscv.nommu = 3.363290/3.344386
1.0056524575811525
Allocate: 0
RcUpdate: 2585822
Query: 4280475
Revoke: 0
Misses/Hits: 0/9452119
======= 641.leela_s/0 =======
capstone/riscv.nommu = 3.386459/3.104803
1.090716222575152
Allocate: 23432
RcUpdate: 27675933
Query: 33280704
Revoke: 19844
Misses/Hits: 1764704/87073176
======= 648.exchange2_s/0 =======
capstone/riscv.nommu = 3.646330/3.638270
1.0022153386087345
Allocate: 22078
RcUpdate: 972060
Query: 1909208
Revoke: 22078
Misses/Hits: 0/4029952
======= 657.xz_s/0 =======
capstone/riscv.nommu = 3.010923/2.899409
1.0384609415229105
Allocate: 0
RcUpdate: 4253678
Query: 24748672
Revoke: 0
Misses/Hits: 0/33256028
======= 600.perlbench_s/1 =======
capstone/riscv.nommu = 4.960116/3.881745
1.2778057291244016
Allocate: 59565
RcUpdate: 211290520
Query: 106558849
Revoke: 58279
Misses/Hits: 415766/529275069
======= 602.gcc_s/1 =======
capstone/riscv.nommu = 5.259083/4.006531
1.3126275573557276
Allocate: 139870
RcUpdate: 259262035
Query: 98162127
Revoke: 139032
Misses/Hits: 305182/617601867
======= 625.x264_s/1 =======
capstone/riscv.nommu = 4.511370/3.765165
1.1981865336578876
Allocate: 0
RcUpdate: 94857766
Query: 183377516
Revoke: 0
Misses/Hits: 0/373093048
======= 657.xz_s/1 =======
capstone/riscv.nommu = 3.521691/3.078020
1.144141688488054
Allocate: 0
RcUpdate: 74229339
Query: 73389965
Revoke: 0
Misses/Hits: 0/221848643
======= 600.perlbench_s/2 =======
capstone/riscv.nommu = 5.157212/3.841149
1.342622220590766
Allocate: 1293
RcUpdate: 265646893
Query: 95528533
Revoke: 1161
Misses/Hits: 997293/625836524
======= 602.gcc_s/2 =======
capstone/riscv.nommu = 5.259560/4.007058
1.3125739632418596
Allocate: 139814
RcUpdate: 259183800
Query: 98120826
Revoke: 139011
Misses/Hits: 325157/617383805
======= 625.x264_s/2 =======
capstone/riscv.nommu = 4.077906/3.458737
1.1790159240208202
Allocate: 116
RcUpdate: 81288420
Query: 146974430
Revoke: 2
Misses/Hits: 33/309551709

